The Spectral Behaviour and Variability of Narrow-line Seyfert 1 Galaxies with Australia Telescope Compact Array Observations

We present multi-frequency radio data for a sample of narrow-line Seyfert 1 galaxies. We first focus on the sub-class of gamma-ray emitting narrow-line Seyfert 1 galaxies, studying the long-term radio variability of five sources and comparing it to their gamma-ray state. We then extend the observations of the southern narrow-line Seyfert 1 galaxy sample of Chen et al. by observing several candidate narrow-line Seyfert 1 sources for the first time, and re-observing several other gamma-ray quiet sources to obtain a first indication of their radio variability. We find that the gamma-ray emitting narrow-line Seyfert 1 galaxies are highly variable radio emitters and that there are instances of contemporaneous flaring activity between the radio and gamma-ray band (PKS 0440$-$00, PMN J0948+0022 and PKS 1244$-$255). However, there are also cases of significant radio outbursts without gamma-ray counterparts (PMN J0948+0022 and PKS 2004$-$447). The five gamma-ray NLS1s favour flat or inverted radio spectra, although the spectral indices vary significantly over time. For the gamma-ray quiet sample, the difference between the previous observations at 5.5 GHz and new ATCA observations indicates that over half of the 14 sources exhibit apparent variability. In contrast to gamma-ray loud sources, gamma-ray quiet objects tend to have steep spectra especially in the lower radio band (887.5$-$1367.5 MHz), with a number of the variable sources having flatter spectra at higher radio frequencies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
